EdgeAL: An Edge Estimation Based Active Learning Approach for OCT Segmentation

Active learning algorithms have become increasingly popular for training models with limited data. However, selecting data for annotation remains a challenging problem due to the limited information available on unseen data. To address this issue, we propose EdgeAL, which utilizes the edge information of unseen images as {\it a priori} information for measuring uncertainty. The uncertainty is quantified by analyzing the divergence and entropy in model predictions across edges. This measure is then used to select superpixels for annotation. We demonstrate the effectiveness of EdgeAL on multi-class Optical Coherence Tomography (OCT) segmentation tasks, where we achieved a 99% dice score while reducing the annotation label cost to 12%, 2.3%, and 3%, respectively, on three publicly available datasets (Duke, AROI, and UMN). The source code is available at \url{https://github.com/Mak-Ta-Reque/EdgeAL}

==> Changes_after_review.txt <==
- The acronym "EdgeAL" has been added to the title.
#The placement of Tables 1 and 2, and Figure 3 can be adjusted to improve readability.
- To improve readability, Table 1 and 2 have been repositioned with Figure 3 placed after them.
#The dataset used is not mentioned in the caption of Table 2. 
- The dataset used (Duke dataset) is now mentioned in the caption of Table 2.
#The competing methods should be defined before the first reference to the results in Table 1.
- The competing methods are introduced in the Experiments and Results section before the first reference to the results in Table 1.


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> readme.txt <==
# Changes must be written in Changes after the review file
# Consent form must be signed by hand and scanned
# Expand to 8½ pages (including figures and tables) + 2 pages for references, leaving room for additional Springer content/formatting on the bottom half of page 11.
# Ensure printed color
# Please ensure that Springer's format for bibliographical references is strictly enforced. This is important, for instance, when citing previous MICCAI proceedings.



==> rebuttal.txt <==
From reference 1: Interestingly, to motivate their approach, Sharma and Bilgic (2017) note that “regardless of whether we want to maximize or minimize ��1(����)×��0(����)
, we want to guarantee that the underlying model is uncertain about the chosen instance”, thereby suggesting that the evidence-based uncertainties alone do not necessarily inform about this uncertainty. 

On the other hand:
 The model's prediction uncertainty can be estimated by running multiple simulations (for example, making predictions with different subsets of the data or different parameter settings) and seeing how much the predictions vary. This is what Monte Carlo simulation does.


Epistemic uncertainty and Monte Carlo simulation are two concepts related to uncertainty, but they deal with different aspects and are used in different contexts.

1. **Epistemic Uncertainty:** This refers to uncertainty that arises from lack of knowledge. It is often due to incomplete, imprecise, or fragmentary knowledge. Epistemic uncertainty can be reduced with more information, data, or a better understanding of the system in question. It's important in situations where the model, the data, or the boundary conditions are not well known or defined. For example, in machine learning, the parameters of a model might have epistemic uncertainty if we don't have enough data to learn them accurately.

2. **Monte Carlo Simulation:** This is a mathematical technique used to estimate the probability of different outcomes when the intervention of random variables is present. It's used to understand the impact of risk and uncertainty in prediction and forecasting models. Monte Carlo simulations are often used to estimate both aleatoric uncertainty (inherent randomness) and epistemic uncertainty (uncertainty from lack of knowledge) by running simulations with different inputs and parameters.

Epistemic uncertainty can be evaluated using Monte Carlo simulations by running the simulation with different assumptions or models. Each simulation gives a different result, and the spread of these results gives an estimate of the epistemic uncertainty. However, it's important to remember that this only gives an estimate of the epistemic uncertainty - if the models or assumptions used in the simulations are fundamentally wrong, the estimated uncertainty could be misleading.

So, while epistemic uncertainty refers to a type of uncertainty, Monte Carlo simulations are a tool that can be used to quantify and understand that uncertainty (as well as other types of uncertainty).



Intuitively, epistemic uncertainty thus captures the amount of information about the model parameters ����
w
w
 that would be gained through knowledge of the true outcome y. 

https://link.springer.com/article/10.1007/s10994-021-05946-3#Equ20

Bayesian model averaging establishes a natural connection between Bayesian inference and ensemble learning, and indeed, as already mentioned in Sect. 4.5, the variance of the predictions produced by an ensemble is a good indicator of the (epistemic) uncertainty in a prediction.


1)
Thank you for your comments and observations. We acknowledge that our terminology may have been misleading, which we deeply regret. As highlighted in [1], the superiority of epistemic uncertainty measures over evidence-based uncertainty is well established. 
#However, our study didn't aim to introduce a novel concept, but rather to build upon the existing foundation.

In our method section, we mentioned Monte Carlo dropout (also known as Bayesian model averaging) for approximating uncertainty, as outlined in equation (2). As [2] has previously pointed out, Bayesian model averaging fosters an intrinsic link between Bayesian inference and ensemble learning. Indeed, the variance of predictions yielded by an ensemble is a viable indicator of epistemic uncertainty associated with a prediction, which aligns with the details stated in Section 4.5.

The term 'uncertainty sampling' we used may have inadvertently led to a misunderstanding that we were referencing evidence-based uncertainty sampling. However, our approach is actually rooted in the concept of epistemic sampling for measuring uncertainty which is suggested by the author of the mention paper. Thus, our methodology is not contradictory to the premises set out in [1]. Rather, it embraces and implements the concept of epistemic uncertainty sampling. We appreciate the opportunity to clarify this point and apologize for any confusion our original wording may have caused.

Additionally, contextual Calibration is effective in identifying regions within an image where the edge strength is prominent and the output probability is greater than zero. Generally, Optical Coherence Tomography (OCT) images exhibit a high Signal-to-Noise Ratio (SNR), causing the amplitude of the gradient to fluctuate based on the presence of a signal or noise. When there is noise, the gradient amplitude is low; conversely, it is high when a signal is present.

Our implementation of Contextual Calibration employs an exponential function designed to prioritize stronger gradients, typically associated with actual edges, over those likely generated by noise. This method enhances the accuracy of our analysis by effectively distinguishing between real image features and noise artifacts. While the edge divergence measure the strong difference between contextually calibrated probability and the predicted probability. The higher difference means that there the in the edge regions model lower confidence.


[1] https://link.springer.com/article/10.1007/s10994-021-06003-9
[2] https://link.springer.com/article/10.1007/s10994-021-05946-3#Equ20

Your concerns regarding partial labeling of images are understandable. However, our methodology, which incorporates active learning with partial annotation, is designed specifically for scenarios where complete image annotation is labor-intensive, and often not necessary for effective model learning.

In the context of Optical Coherence Tomography (OCT) data, a significant portion of the image often contains background or sensor noise that may not contribute substantially to the learning process. Therefore, our approach focuses on annotating those parts of the image that contain the most relevant information. This way, the model receives substantial relevant data without the need for exhaustive annotation of the entire image.

One fundamental characteristic of our model is its strong ability to identify these crucial, informative areas within the image. This allows it to learn effectively from partially annotated images, often just as effectively as it would from fully annotated ones.


We also appreciate your emphasis on performance monitoring. After each round of active learning and annotation, we conduct a comprehensive performance check. This allows us to monitor the model's progress and adjust our annotation strategy if certain annotations appear to be negatively affecting performance.

Therefore, while partial image annotation may seem counter intuitive, our research has shown that with active learning and careful performance monitoring, it can be a viable and efficient strategy that doesn't compromise on model performance.



The labeled pixel percentage in our dataset is determined by the ratio of annotated pixels to the total pixels in the training set. This is calculated using the following formula:

Labeled Pixel Percentage (%) = (Annotated Pixels / (Training Images * Image Height * Image Width)) * 100%.


Rebuttal: 

We appreciate your concern about our uncertainty sampling technique potentially leading to less representative sampling of the overall space. However, our approach incorporates a blend of considerations, including edge information as prior knowledge, and the model's uncertainty, particularly in areas where there are prominent edges but the probability from Monte Carlo dropout simulation is low.
The Monte Carlo dropout technique aids in avoiding an overemphasis on any specific uncertain samples. It introduces randomness and helps ensure that the model pays attention to the broader trends in the data and not just uncertain regions, thereby providing a more representative understanding of the overall sample space.
In essence, edge information is included during the calculation of uncertainty. This integrated approach ensures that our model doesn't merely focus on a few uncertain sample pixels, but on the overall data distribution.
 


What is the key components that makes EdgeAL better than MCDR and RMCDR?
EDGE AL USES THE IDEA OF SAMPLING FROM MCDR AND RMCDR. THE unique idea is that it also consider edge property of image to mesure the prediction uncertainty of model on edges. In greyscale image segmention edge and intensity of pixel is very essential property of object. Contours shape edges gives information about the boundary of an object. In OCT image edges measure the changes happening on the pixel brightness. In the OCT image the below layer and top layer has similar property they do do not have edges because the pixel values are very similar. While pixel value changes in the layer boundary. Edges information force to measure the uncertainty in edges rather than flat surface in the image. Which makes it a powerful algorithm for OCT segmenting.

-The performance of MAR and RMCDR is so different in the three datasets, what is the reason?

Rebuttal:

Thank you for your query about the distinctiveness of EdgeAL compared to MCDR and RMCDR. While our approach, EdgeAL, incorporates uncertainty sampling principles similar to those in MCDR and RMCDR, it uniquely integrates edge properties when evaluating model prediction uncertainty.

In grayscale and OCT images, edge information often indicates boundaries and structural alterations, crucial aspects for effective segmentation. Different tissue types in OCT images typically produce different brightness properties, which can be discerned effectively via edge detection. This is where EdgeAL demonstrates its strength. By focusing on boundary regions, where pixel value transitions occur, EdgeAL effectively highlights and measures the uncertainty in these areas.

This edge-centric methodology not only elevates the model's robustness, aiding in mitigating common challenges like noise and artifacts in image segmentation, but also leverages the distinct brightness properties of different tissues for more accurate segmentation. As such, EdgeAL's blend of edge information, tissue brightness properties, and uncertainty sampling creates a uniquely potent tool for OCT image segmentation and broader medical imaging analysis. RMCDR is also region selection based active learning annotation method.



2)
Since entropy and divergence scores have been leveraged for active learning in previous works, the integration of edge information constitutes limited novelty in technical contributions. 


In a novel approach, we've repurposed Contextual Calibration, a technique originally used in few-shot learning for language models, applying it to the output probability of an OCT image-based segmentation model. This strategy, while seemingly straightforward, has been largely unexplored in active learning, yet it demonstrates a significant enhancement in model performance.


3)
A more recent hybrid uncertainty-diversity active learning baseline should be used for comparison, e.g. BADGE. 
1. The baselines compared by this paper are relatively old. It would be better to illustrate the effectiveness of the method with some latest baselines like learning loss[1] and ISAL[2]
2. It would be more comprehensive to show the effectiveness of each design like edge entropy, divergence, and superpixel via ablation study by applyting each of them to the method solely or in different combination.

[1]Donggeun Yoo and In So Kweon. Learning loss for active learning. In Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition, pages 93–102, 2019.

[2] Zhuoming Liu, Hao Ding, Huaping Zhong, Weijia Li, Jifeng Dai, and Conghui He. Influence selection for active learning. arXiv preprint arXiv:2108.09331, 2021.


Subject: Response to Comparison Suggestion and Justification for baseline method choice

Thank you for your suggestion regarding the comparison with BADGE (2020)and Learning Loss (2019) and ISAL (2021). While these methods are certainly valuable, they come with a relatively high computational cost due to the requirement of backpropagation or learning, which becomes increasingly demanding with volumetric data such as in Optical Coherence Tomography (OCT). Given that OCT data comprises numerous slices from each patient, swift computation becomes essential for annotating one patient data.

Furthermore, these suggested methods have not been extensively explored for segmentation tasks. The significant amount of work required to reimplement them for segmentation poses another challenge.

To maintain relevance and comparability, we chose to benchmark our method against RMCDR (2018), CORESET(2017), MAXRPR(2017),CONF(2016), which were published within the similar time frame and well established for segmentation tasks. We believe this provides a fair and feasible comparison while fulfilling the objective, Active learning for OCT segmentation.In future we look focus on using it in other medical imaging tasks.




Challenges with noisy labels persist in both partial and full annotation, especially with active learning algorithms. One solution is evaluating model performance after each active learning iteration. Also, to avoid overfitting or performance decay, it's common to retrain models on random samples after each active learning step. This applies to EdgeAL as well, where these strategies can help maintain high-quality annotations and optimal performance.

In partial annotation-based active learning, it's highly likely that at least some parts of all unlabelled images are being annotated. On the other hand, in full image annotation-based active learning, some unlabelled images are completely ignored due to active selection. As a result, the partial annotation method ensures a more uniform sampling of unlabeled data set.

In a novel approach, we've repurposed Contextual Calibration, a technique originally used in few-shot learning for language models, applying it to the output probability of an OCT image-based segmentation model. This strategy, while seemingly straightforward, has been largely unexplored in active learning, yet it demonstrates a significant enhancement in model performance.


mar: RPE-BM (0.20), PED (0.19), IRF (0.17) - total 0.05
rmcdr: RPE-BM (0.12) - total 0.01
#### hasan update ####

1.






